The Hitchhiker's Guide to Facebook Web Tracking with Invisible Pixels and Click IDs

Over the past years, advertisement companies have used various tracking methods to persistently track users across the web. Such tracking methods usually include first and third-party cookies, cookie synchronization, as well as a variety of fingerprinting mechanisms. Facebook (FB) recently introduced a new tagging mechanism that attaches a one-time tag as a URL parameter (FBCLID) on outgoing links to other websites. Although such a tag does not seem to have enough information to persistently track users, we demonstrate that despite its ephemeral nature, when combined with FB Pixel, it can aid in persistently monitoring user browsing behavior across i) different websites, ii) different actions on each website, iii) time, i.e., both in the past as well as in the future. We refer to this online monitoring of users as FB web tracking. We find that FB Pixel tracks a wide range of user activities on websites with alarming detail, especially on websites classified as sensitive categories under GDPR. Also, we show how the FBCLID tag can be used to match, and thus de-anonymize, activities of online users performed in the distant past (even before those users had a FB account) tracked by FB Pixel. In fact, by combining this tag with cookies that have rolling expiration dates, FB can also keep track of users' browsing activities in the future as well. Our experimental results suggest that 23% of the 10k most popular websites have adopted this technology, and can contribute to this activity tracking on the web. Furthermore, our longitudinal study shows that this type of user activity tracking can go as far back as 2015. Simply said, if a user creates for the first time a FB account today, FB could, under some conditions, match their anonymously collected past web browsing activity to their newly created FB profile, from as far back as 2015 and continue tracking their activity in the future.

==> data/second_third_parties.txt <==
(first party) edh.tw --> (third party) analytics.omniscientai.com
noon.com --> tracking.noon.com
dolcegabbana.com --> gtm.dolcegabbana.com
boots.com --> boots-server-side-gtm.nw.r.appspot.com


From sampled:

weber.com --> analyticseu.weber.com
churchleaders.com --> www.google-analytics.com
theamericancollege.edu --> js.callrail.com
caaquebec.com --> collect.caaquebec.com
trassir.com --> mod.calltouch.ru
getgalatea.com --> gt.galateastories.com
millerhomes.co.uk --> ict.infinity-tracking.net
ceat.com --> www.notifyvisitors.com
pinkwoman-fashion.com --> ping.contactpigeon.com
hollisterco.com --> s.thebrighttag.com
tapfiliate.com --> www.woopra.com
skbroadband.com --> weblog.skbroadband.com
ellegirl.jp --> securepubads.g.doubleclick.net


==> fbclid paper/data/second_third_parties.txt <==
(first party) edh.tw --> (third party) analytics.omniscientai.com
noon.com --> tracking.noon.com
dolcegabbana.com --> gtm.dolcegabbana.com
boots.com --> boots-server-side-gtm.nw.r.appspot.com


From sampled:

weber.com --> analyticseu.weber.com
churchleaders.com --> www.google-analytics.com
theamericancollege.edu --> js.callrail.com
caaquebec.com --> collect.caaquebec.com
trassir.com --> mod.calltouch.ru
getgalatea.com --> gt.galateastories.com
millerhomes.co.uk --> ict.infinity-tracking.net
ceat.com --> www.notifyvisitors.com
pinkwoman-fashion.com --> ping.contactpigeon.com
hollisterco.com --> s.thebrighttag.com
tapfiliate.com --> www.woopra.com
skbroadband.com --> weblog.skbroadband.com
ellegirl.jp --> securepubads.g.doubleclick.net

